Formal verification in Solidity and Move: insights from a comparative analysis

Formal verification plays a crucial role in making smart contracts safer, being able to find bugs or to guarantee their absence, as well as checking whether the business logic is correctly implemented. For Solidity, even though there already exist several mature verification tools, the semantical quirks of the language can make verification quite hard in practice. Move, on the other hand, has been designed with security and verification in mind, and it has been accompanied since its early stages by a formal verification tool, the Move Prover. In this paper, we investigate through a comparative analysis: 1) how the different designs of the two contract languages impact verification, and 2) what is the state-of-the-art of verification tools for the two languages, and how do they compare on three paradigmatic use cases. Our investigation is supported by an open dataset of verification tasks performed in Certora and in the Aptos Move Prover.

==> reviews.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 4
TITLE: Formal verification in Solidity and Move: insights from a comparative analysis
AUTHORS: Massimo Bartoletti, Silvia Crafa and Enrico Lipparini

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The paper compares the smart contract languages Solidity and Move with focus on how some language features impact the respective verification strategies. The paper also considers verification tool support for both languages and includes some case studies used to compare the verification strategies and tools.

A critical view (via comparison) of smart contract language design and verification approaches and tools is certainly a relevant contribution, given the importance of formal verification in the safe development and evolution of smart contracts.

The paper presents clear motivation and is well-written. (The organisation can be improved in some ways, as suggested below.) Also, the paper considers relevant languages (Solidity and Move) and tools (Certora and Move Prover). The paper brings some insights that can generate interesting discussion during the workshop.

On the other hand, due to the inherent space limitations, the evaluation is relatively shallow, Only a few language design verification features are addressed. Perhaps an alternative that could allow a deeper analysis would be focusing on one of the languages, for instance, Solidity and concentrating on a critical analysis rather than on a comparison with another language.

A particular weakness of the paper is the lack of a section on threats to validity related to the experimental evaluation. Although there is a final paragraph in the conclusion about limitations, more general considerations (for instance, on biases of diverse nature: language and tool choices, particular features analysed, data set, ...) should be explicitly discussed.

In Section 4 and in some appendices, including links to the repository, rather than including some examples in the text, makes the flow very inconvenient to follow.

In the section on function dispatching, emphasise that Move does not support inheritance nor any form of method redefinition.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 4
TITLE: Formal verification in Solidity and Move: insights from a comparative analysis
AUTHORS: Massimo Bartoletti, Silvia Crafa and Enrico Lipparini

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
Summary:

The paper focuses on the formal verification of smart contract programs. Specifically, it targets Solidity and Move and studies how the different designs of the two contract languages impact verification. It compares the specification and verification using the two state-of-the-art verification tools for these languages on example use cases.

Strengths:
+ Insightful comparison of the verification of two languages Solidity and Move, based on the Certora and the Aptos Move specification languages and verifiers
+ Provides a publicly available dataset for the comparison of formal verification in Solidity and Move.

Weaknesses:
- Analysis limited to two verification tools, a few case studies
- The explanation could provide more concrete examples of formal specifications

The paper provides useful insight into the differences between Solidity and Move languages and their deductive verification.

The discussion of comparison in Section 4 is mostly textual. I would expect more concrete examples from the formal invariants and verified properties of the contracts. To provide more depth in the discussion, it would be useful to include at least some specifications for the bank contract used in the motivating example (keeping others in the Appendix).



----------------------- REVIEW 3 ---------------------
SUBMISSION: 4
TITLE: Formal verification in Solidity and Move: insights from a comparative analysis
AUTHORS: Massimo Bartoletti, Silvia Crafa and Enrico Lipparini

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This paper presents a comparison of formal verification of Solidity resp. Move contracts. It investigates how the design differences between these languages affect the verification process and examines the capabilities of the provers Certora for Solidity and Move Prover for Move. The comparison is based on three contracts and 66 properties of these contracts.

Pros:
+ A valuable comparative analysis of formal verification in two smart contract languages and how design features of these languages affect verification
+ Comparison of Certora and Move Prover
+ Three uses cases with 66 properties that are openly available and may be used for further comparison.

Cons:
- It remains unclear to what extend the use cases - though they are typical - really cover the whole spectrum
- A table with a compact representation of the comparison is missing.

Overall, the paper presents a well-structured and insightful comparative analysis of formal verification in Solidity and Move.
